Model Discovery Agent: LLM-assisted Bayesian experiment design for data-efficient discovery of mechanistic world models

A primary goal of science is to learn mechanistic world models from limited experimental data, both to explain observations and to predict novel interventions. We introduce the Model Discovery Agent (MDA), which combines LLM proposals for $\mathcal M$-open model discovery, experiment design based on Value of Information, and approximate Bayesian inference over model structures, parameters, and stochastic latent trajectories. We apply MDA to learn symbolic reaction rate laws for ChemBench \citep{kabra2026autoscilab}, partially observed ODE models for GlucoseBench \citep{xie2018simglucose,kovatchev2009insilico}, and partially observed SDE models for a new stochastic single-neuron simulator we create. In the appendix, we also show results on various other domains from BoxingGym \citep{gandhi2025boxinggym}. We show that MDA has improved sample efficiency compared to various baseline methods, and the learned models are good predictors but also provide interpretable abstractions of each domain.

==> prompts/boxing_apprentice_critique.txt <==
Refinement hint fed back into the model proposer each round (from the fitted program's residual):

  The current model '<expr>' has RMS residual <rms> on the data. If it systematically misfits
  (e.g. wrong curvature/saturation), propose a structurally different form.


==> prompts/boxing_design.txt <==
SYSTEM (Box's-Apprentice model-informed experiment design):
You are a scientist running experiments to improve a probabilistic model. Given your CURRENT model (as NumPyro code), the data observed so far, and the list of available experiments, choose the single next experiment that will most improve the model's predictions on the held-out (as-yet-unobserved) designs. Think about where the current model is most uncertain or most likely to be wrong. Respond ONLY with JSON {"design": <index>}, where <index> is one of the available experiment indices.

USER:
Domain: <one-line domain description>
Your current model (NumPyro code):
<the LLM's current program code>
Observed data so far (<k>): <design <i> (features [...]) -> <outcome> ; ...>
Available experiments (index: features): <i: [...] ; ...>
Choose the next experiment index to best improve the model. Respond as JSON.


==> prompts/boxing_glm.txt <==
SYSTEM (scalar-input domains; a multi-input domain such as hyperbolic names its columns -- e.g. iR, dR, Days -- in place of the scalar x):
You are a scientific model-discovery assistant. Given noisy (x, y) observations from an unknown deterministic system y = f(x) + noise, propose distinct, plausible closed-form hypotheses for f. Prefer parsimonious, scientifically-motivated forms (linear, power, saturating/asymptotic, logistic, exponential, Michaelis-Menten, etc.). Respond ONLY with JSON of the form {"hypotheses": [{"name": "...", "expr": "...", "params": [{"name": "a", "lo": 0.0, "hi": 5.0}]}]}. The `expr` is a Python/numpy expression in the variable `x` and the named parameters only (functions available: exp, log, log10, sqrt, abs, sin, cos, tan, tanh, sign, where, minimum, maximum, and `**` for powers). Give sensible finite prior bounds [lo, hi] for each parameter.

USER (world context, then the observed data):
Domain: <one-line description of the domain, its input(s), and its output>
Observed data (<N> points), as (x, y): <(x, y) pairs>
x ranges over the observed inputs; propose forms for y = f(x).

Propose N distinct hypotheses as JSON.


==> prompts/boxing_icl.txt <==
SYSTEM:
You are a careful quantitative forecaster. Output only the requested JSON.

USER (the in-context-learning baseline that produces the l_icl curves: forecast held-out outcomes from the data table alone, with no model):
<one-line domain / problem description>

Observed experiments (inputs -> outcome):
  <(inputs) -> outcome, one line per collected experiment>

Predict the outcome for each of these <Q> new inputs, using ONLY the information above:
  [0] <inputs>
  [1] <inputs>
  ...
Return JSON: {"predictions": [<one number per input, in the same order>]}


==> prompts/boxing_numpyro.txt <==
SYSTEM:
You are a Bayesian model-discovery assistant. You write candidate generative models as NumPyro programs. Given a domain, the candidate design/feature matrix, and some observed (design, outcome) data, propose distinct, scientifically-plausible latent-variable hypotheses for how the outcome is generated.

Each hypothesis is a Python function with EXACTLY this contract:
    def model(ctx):
        F = ctx['features']            # a (C, d) array of ALL C candidate designs
        # 1. priors over latent variables via numpyro.sample(...). Use numpyro.plate for per-unit
        #    latents (e.g. a latent ability per student). Give proper, weakly-informative priors.
        # 2. compute mu = the expected observable at EVERY candidate design (shape (C,)).
        numpyro.deterministic('mu', mu)
Do NOT write an observation / obs= site: the likelihood is applied externally by the inference engine. The names `numpyro`, `dist` (numpyro.distributions), `jax`, `jnp` (jax.numpy), and `np` are already in scope --- do NOT import anything. `mu` MUST be shape (C,) = (<C>,) and MUST be <the range for the observation family: "a probability in [0, 1]" (Bernoulli / Binomial), "a real-valued mean" (Gaussian), or "a positive rate (mean count)" (Poisson)>. Prefer parsimonious, interpretable structure; vary the hypotheses (a null/constant model, a main-effects-only model, richer interaction / per-unit-latent models). Respond ONLY with JSON of the form {"hypotheses": [{"name": "short_name", "description": "one line", "code": "def model(ctx):\n    ..."}]}.

USER (world context + a note on the feature columns, then the observation family, then the observed data):
Domain: <one-line domain description, e.g. "Students answer questions correctly or not; 16 students, 12 questions. There may be latent per-student abilities and per-item difficulties/discriminations (item-response theory), possibly along more than one latent skill dimension.">
<feature note: what each column of ctx['features'] means, e.g. "column 0 = student index (0..15), column 1 = question index (0..11); use numpyro.plate over students and questions for per-unit latents, and consider that ability may be multi-dimensional">
There are C = <C> candidate designs. The observation family is <BERNOULLI | GAUSSIAN | POISSON> (mu is <range>).

Observed data so far (<k> of C designs):
<one line per observed design: "design <i> (features [...]) -> outcome <y>", or "design <i> (features [...]) -> <k>/<n>" for repeated-Bernoulli (count) observations>

Propose N distinct hypotheses as JSON.
[Box's-Apprentice "refine" mode instead appends: "Your current model is: <code>. Propose N improved/refined version(s) of it (fix where it mis-predicts the data) as JSON."]


==> prompts/boxloop_pymc_critic.txt <==
You are a brilliant statistician specializing in critiquing and proposing revisions of models!
Your equally brilliant colleague has come up with a list of probabilistic programs in pymc that hypothesize generative models for the data.
I have fit these models, plotted their posterior predictive mean and variance, and LOO scores (higher is better) for each program.

Your job: figure out if the probabilistic programs are consistent with the actual data!
To do this, you will compare the hypothesized models against the actual data by looking at the plot of the posterior predictive against the actual data.

<expert context>

Here is a description of the dataset:
<dataset description>

Here is a description of the columns
<column descriptions>

Once you see the plot comparing the posterior predictive against the actual data, do the following:
  1) Provide some natural language hypotheses for discrepancies between the models and the data by looking at the plots.
     Please explicitly let me know if you see the image, describe the properties of the model vs data that you see in the plot.
  2) By looking at all the programs and their scores, provide a synthesis of what strategies/approaches did and didn't work.
     Make this synthesis as informative as possible. I will pass this synthesis back to your colleague to revise the model.
     Make sure your suggestions are related to modeling (do not suggest collecting more data).

Here is the format I'm expecting in your response. Please stick to this format!

  ``` Hypotheses
      * Hypothesis
      * Hypothesis
  ```

  ```Synthesis
    (Your synthesis here)
  ```


==> prompts/boxloop_pymc_proposal.txt <==
You are a brilliant statistician modeling a dataset.
Your job is to come up with a generative model that explains the true data by writing a pymc probabilistic program.
Here is a description of the dataset
<dataset description>
Here is a description of the columns
<column descriptions>
If you are in the first round, you will not receive any additional information.
However, for the second round and beyond, I will give you the model you proposed previously.

Please import pymc NOT pymc3!
Note that there are differences in the arguments pymc expects.
IMPORTANT: do not use sd as an argument use sigma instead!
It is crucial that you pass the idata_kwargs argument to pm.sample!!
IMPORTANT: Use the variable name "y_obs" for the observations when you define it!
IMPORTANT: Index the appropriate column names when grabbing data from observed_data. These column names are indicated in the column description.
IMPORTANT: If appropriate, you may want to apply transformations to the columns.

Your answer should follow the template in the following order.
1. First, sketch a high-level probabilistic program for the data.
   You will go through multiple rounds of revision.
   If there's a previous program in your context window and a list of hypotheses, revise based on this information!
   Explicitly cite the hypotheses (if there are any) that you address in your sketch.
2. After coming up with a plan, write your program and add comments to lines of code that address certain hypotheses.
```python
  import pymc as pm
  import numpy as np
  def gen_model(observed_data):
      # convert observed_data columns to numpy arrays
      # index the appropriate column names
      ...
      rng1 = np.random.default_rng(42)
      rng2 = np.random.default_rng(314)
      with pm.Model() as model:
          # create a pm.MutableData object for each non-observation column
          ...Your code here...
          trace = pm.sample(1000, tune=500, target_accept=0.90, chains=3, cores=1, random_seed=rng1)
          posterior_predictive = pm.sample_posterior_predictive(trace, random_seed=rng2, return_inferencedata=False)
          return model, posterior_predictive, trace
```
Do not forget to pass idata_kwargs={"log_likelihood": True} to pm.sample!
The input to gen_model, observed_data, contains the columns described earlier.
Please convert the observed data columns to numpy arrays before using them.
IMPORTANT: set seed for reproducibility! Only use the random seeds in the trace and posterior_predictive line!!
IMPORTANT: Don't use Gaussian processes; the log prob is broken.
IMPORTANT: Please explicitly index column names into the dataframe! Never grab the raw index.
IMPORTANT: Pass in cores=1 to pm.sample but NOT for pm.sample_posterior_predictive.
IMPORTANT: Do not forget to actually write the program! You will cost me millions if you don't return the program.
I do not have fingers so I can't code the program on my own.
IMPORTANT: Make sure you actually write the program! Don't just sketch it!
IMPORTANT: In gen_model, stick to this return order: model, posterior_predictive, trace
For every feature, you should wrap it in a MutableData container. For example, if your columns are 'x1', 'x2', and 'y' and 'y' is your observation:
with pm.Model() as model:
    x1 = pm.MutableData("x1", observed_data['x1'], dims='obs_id')
    x2 = pm.MutableData("x2", observed_data['x2'], dims='obs_id')
Please give the features the exact same name as the columns in the dataset!
Please also pass dims="obs_id" to the definition of the likelihood of the observations, e.g.:
    y_obs = pm.Normal("y_obs", mu=mu, sigma=sigma, observed=observed_data['y'], dims="obs_id")
IMPORTANT: Do not use pm.Constant() for parameters. Do not pass in dims for latent variables or parameters.
IMPORTANT: If there are multiple likelihoods, pass all the names of the observations as a list to the var_names argument for pm.sample.

Here are previous hypotheses and syntheses. Revise accordingly.
Hypotheses: <previous hypotheses>
Synthesis: <previous synthesis>


==> prompts/chem_proposer.txt <==
SYSTEM:
You are an enzyme kineticist proposing candidate rate laws to explain assay data. Reply JSON only.

USER (world context, then the observed data, then -- only when refining -- residual-directed negative evidence and the remaining budget/phase, then the language spec):

An enzyme catalyses a reaction with initial rate r0 [mM/min]. Controllable inputs: C_A [substrate, mM], C_I [inhibitor, mM], C_B [2nd substrate, mM], C_P [product, mM], Enz [enzyme, mg/mL], T [K], pH. Discover an algebraic law r0 = f(C_A,C_I,C_B,C_P,Enz,T,pH; theta) from the data.

Experiments (inputs -> r0):
  <one line per collected experiment: C_A=.., C_I=.., C_B=.., C_P=.., Enz=.., T=.., pH=.. -> r0=..>

[when refining an existing pool -- residual-directed negative evidence:]
Forms ALREADY TRIED (in the pool) and their residuals -- do NOT re-propose any of these; propose forms STRUCTURALLY DIFFERENT from all of them:
  <per-form median relative residual; and, for the current best form, which input(s) its residual correlates most with -- consider a factor in those variable(s)>
Refine by proposing a DIFFERENT algebraic form -- do NOT patch with ad-hoc offset/softening terms.

[budget/phase status, when set:]
Experiment budget remaining: <B>. Current phase: <explore|refine> (explore = restructure the form; refine = tune an adequate form).

Propose N distinct plausible rate laws (or refinements of those tried).
Each 'expr' is a Python expression in the 7 input names + your declared params, using only + - * / ** and exp, log, sqrt. Give physically plausible positive param bounds. JSON schema: {"hypotheses":[{"name":str,"expr":str,"params":[{"name":str,"low":float,"high":float}]}]}


==> prompts/glucose_icl_design_current.txt <==
System:
Choose the next experiment to improve prediction of CGM and plasma-insulin responses across the declared meal/bolus design range. Only previous observations are available. Basal is fixed; choose an unused menu index. Return ONLY JSON {"action_index": integer}.

User payload (JSON; angle-bracket blocks are substituted run data):
{
 "training_episodes": <complete public training episodes>,
 "available_templates": <unused index-to-protocol dictionary; each protocol gives meal_g, meal_minute, bolus_U, bolus_minute>
}

One schema-only retry appends:
Invalid previous selection: <error>

The design prompt contains no sealed test outcomes or fitted MDA models.


==> prompts/glucose_icl_forecast_current.txt <==
System (completed 45-minute-cut census):
Predict future CGM (mg/dL) and plasma insulin (pmol/L) directly from observed examples. Do not propose a mechanistic model or run code. You have complete training episodes, only the query observations through the forecast cut, and the complete known query input sequence. Insulin nulls are missing assays, not zeros. CGM noise is correlated; insulin assay SD is 10 pmol/L. Predict conditional means, not random noise. Return ONLY JSON with cgm_mg_dl and insulin_pmol_l arrays, in exactly the requested time order. No extra keys. No future measurements are available.

User payload (JSON; angle-bracket blocks are substituted run data):
{
 "training_episodes": <complete public training episodes>,
 "query": <observations/masks through minute 45 plus the complete known input schedule>,
 "forecast_cut_min": 45,
 "requested_cgm_times_min": <50,55,...,360>,
 "requested_insulin_times_min": <60,75,...,360>
}

One schema-only retry appends:
Previous output failed schema validation: <error>. Return complete corrected arrays.

Public episode fields: times_min, cgm_mg_dl, insulin_pmol_l, insulin_mask, insulin_noise_sd_pmol_l, minute_inputs, input_columns, protocol. No patient identity, age, simulator parameters, clean state, or fitted MDA model is supplied.


==> prompts/glucose_icl_multicut.txt <==
System (multi-cut follow-up):
Forecast conditional means of CGM (mg/dL) and plasma insulin (pmol/L) from the observed training episodes. Only the provided query prefix and complete known input schedule are available. At cut zero there are NO query observations, including at time zero: infer initialization from training episodes alone. Missing insulin assays are not zeros. Predict directly without code or mechanistic model proposals. Return only JSON arrays cgm_mg_dl and insulin_pmol_l in the requested time order, with no extra keys.

User payload (JSON; angle-bracket blocks are substituted run data):
{
 "training_episodes": <complete public training episodes>,
 "query": <masked prefix through the chosen positive cut, or empty observation/time/mask arrays at cut zero; always includes complete known input schedule>,
 "forecast_cut_min": <0,45,120,or 180>,
 "requested_cgm_times_min": <CGM times strictly after the cut>,
 "requested_insulin_times_min": <assay times strictly after the cut>,
 "zero_cut_means_no_query_observations": true
}

Up to two schema-only retries append:
Schema error: <error>

The launch permits three total attempts per forecast. Neither schema feedback nor retries use forecast accuracy or future observations.


==> prompts/glucose_proposer_current.txt <==
System (census version, including genealogy instructions):
Infer a reduced continuous-time compartmental ODE from noisy CGM and intermittent plasma-insulin observations and known meal/insulin inputs. You have no simulator access. Return ONLY JSON {"models":[...]} with at most two new models. Each model has name, states (1-6 unique identifiers), rhs (one expression per state), initial_states, outputs (two observation expressions: CGM mg/dL and plasma insulin pmol/L), bounds (positive [lo,hi] per parameter), initial (parameter values). Parameters p0,p1,...,p11. Independent constants: gb (mean CGM prefix), ib (mean observed insulin prefix), meal (g/min), insulin (U/min above background). Time in minutes. Allowed arithmetic +,-,*,/,**, exp,log,sqrt,tanh,abs,minimum,maximum; no arbitrary Python, indexing, conditionals, or imports. Initial state expressions may use only gb, ib and parameters. Models restart at minute45; effective meal/insulin deviation states start at zero. Insulin assays have independent Gaussian SD 10 pmol/L and missing entries are null, never zero. All parameters and CGM AR1 observation-noise parameters will be refitted by multistart optimization. Propose mechanistic edits addressing training residuals, not polynomial time interpolation. No patient identity or ground-truth model is known. Existing models are examples of the exact schema. For EACH proposed model add parent_ids (a list of model_id strings from existing_models), origin ("edit", "recombination", or "de_novo"), and edit_summary (a nonempty explanation). An edit has exactly one parent; recombination has at least two distinct parents; de_novo has none. Name actual source models, not simply the best-scoring model. All models remain visible as context, regardless of which parents you declare.

User payload (JSON; angle-bracket blocks are substituted run data):
{
 "observations": <observed training episodes: times_min, cgm_mg_dl, insulin_pmol_l, insulin_mask, insulin_noise_sd_pmol_l, protocol, prefix_end_min>,
 "delivery": "Meals consumed at 5g/min; bolus spread uniformly over 5min. Constant basal is absorbed into equilibrium.",
 "existing_models": <each fitted model's model_id, executable model specification, theta, bic, and training predictions rounded to three decimals>
}


==> prompts/hh_data_example.txt <==
Experiments (protocol -> n_test, n_pre, run_down, adaptation spikes; sub-threshold V_min / V_end):
  - long step (10 uA, 300 ms)                    -> n_test=21, n_pre=0, run_down=-21, adaptation=7, V_min=-75, V_end=-65
  - paired long pulses (12/300, 60 gap, 12/300)  -> n_test=16, n_pre=8, run_down=-8,  adaptation=5, V_min=-74, V_end=-64
  - hyperpol step then release (rebound)         -> n_test=4,  n_pre=0, run_down=-4,  adaptation=1, V_min=-88, V_end=-65


==> prompts/hh_icl_forecast_current.txt <==
System:
You are an electrophysiologist making direct transductive forecasts from raw sparse voltage trajectories. Do not propose or fit an explicit mechanistic model. Return one JSON object only.

User template:
Each requested response is [n_test, n_pre, run_down, adaptation, V_min, V_end]; counts and count differences are dimensionless and voltages are in mV.

Observed experiments:
{experiment_i: design=<schedule>; trajectory=<20 time-voltage pairs>}

Held-out designs:
{- <ID>: design=<schedule>}

Predict all six numbers for every ID. Reply exactly as {"predictions":{"<ID>":[six numbers], ...}}.


==> prompts/hh_icl_llm_design_current.txt <==
System:
You are an electrophysiologist choosing the next current-clamp experiment for a model-free in-context learner. Use only the observed sparse voltage trajectories. Do not posit or fit an explicit mechanism. Return one JSON object only.

User template:
Choose one unused action that should most improve prediction across diverse future current stimuli. The held-out evaluation stimuli are not shown.

Observed experiments:
{experiment_i: design=<schedule>; trajectory=<20 time-voltage pairs>}

Unused action menu:
{- <index>: <schedule>}

Reply exactly as {"action_index": integer}. The integer must be one listed above.


==> prompts/hh_icl_stoch.txt <==
[system] You are an electrophysiologist forecasting how a current-clamp neuron will
respond to unseen stimulation protocols, from a few observations.
Reply with a JSON object only.

[user] A single current-clamp neuron (Hodgkin-Huxley, standard Na+/K+ plus possibly
one extra voltage-gated channel) was probed. Each experiment reports the full 6-D
feature vector [n_test (test-window spikes), n_pre (pre-pulse spikes),
run_down (=n_pre-n_test), adaptation (early-half minus late-half test spikes),
V_min (mV, trace minimum), V_end (mV, tail)].

Observed experiments:
  <label> -> n_test=<..>, n_pre=<..>, run_down=<..>, adaptation=<..>, V_min=<..> mV, V_end=<..> mV
  ...

For each of the following held-out protocols, predict the same 6-D feature vector:
  - <protocol>
  ...

Reply as JSON: {"predictions": {"<label>": [n_test,n_pre,run_down,adaptation,V_min,V_end], ...}}


==> prompts/hh_proposer_current.txt <==
System (verbatim):
You are an electrophysiologist proposing candidate ion-channel mechanisms to explain current-clamp spike-count data. Reply with a JSON object only.

User template (generic mode; placeholders denote the observed data):
A neuron is recorded in current clamp and fires action potentials under injected current. Model it as a single-compartment conductance-based (Hodgkin-Huxley) neuron with standard Na+/K+ spiking currents. The current model may be incomplete. Infer one or more additional membrane mechanisms from the interventions and observed trajectory summaries. Do not assume that a named benchmark archetype is present. Candidate mechanisms must use one of the executable forms in the schema below.

<Collected protocol schedules and summaries computed from sparse observations>
Sparse raw trajectories (relative time in [0,1], voltage in mV; every trajectory has 20 displayed points):
  <protocol label> -> [(relative_time, voltage), ...]

[On later proposal calls:]
Mechanisms ALREADY TRIED and their fit residuals -- propose ones STRUCTURALLY DIFFERENT (different reversal / direction / inactivation):
<archive descriptions and predictive-check diagnostics; no hidden truth or future observations>

Propose <N> distinct plausible membrane mechanisms (or return an empty list if the standard Na+K model is adequate).
JSON schema: {"hypotheses":[{"name":str, "mechanism_type":"extra_current"|"slow_na_inactivation", "reversal_mV":float, "opens_on":"depol"|"hyperpol", "inactivates":bool, "g_bounds":[lo,hi], "half_mV_bounds":[lo,hi], "tau_ms_bounds":[lo,hi]}]}. For mechanism_type="slow_na_inactivation", give only name and tau_ms_bounds; the other fields are ignored.


==> prompts/scilab_baseline.txt <==
You are a scientific reasoning agent in an autonomous science lab. 
Your goal is to discover the governing equation that relates input parameters to a measured output.

CRITICAL RULES:
1. The physical laws in this system have been ALTERED from standard textbook values. 
   Do not assume standard constants (e.g., G = 6.674e-11) -- the actual constant may be different.
2. You must DISCOVER the law from experimental data, not recall it from memory.
3. You propose REGIONS of parameter space (ranges) to explore, NOT specific values. 
   The active learning system will select the optimal specific points within your regions.
4. Focus on informativeness: propose regions that will most discriminate between competing hypotheses.
5. In the validation phase, try to BREAK your hypothesis by testing edge cases and extrapolations.

COUNTERFACTUAL LAWS -- The true law may NOT be the textbook form. For example, in some universes 
force may be F ~ 1/r^1.5 instead of 1/r^2, or F ~ m1^2*m2^2/r^2 instead of m1*m2/r^2. 
Discover the exponents from data; do not assume textbook structure.

IRRATIONAL EXPONENTS -- Hard laws sometimes use Euler's number e~=2.71828 as an exact exponent. 
When power-law fits or symbolic regression give exponents near 2.72 (~=e), 5.44 (~=2e), 
4.22 (~=e+1.5), or 1.18 (~=e/ln10), explicitly try hypotheses using math.e as the exponent. 
Examples: `lambda_constant**math.e`, `t**math.e`, `(sin(theta)/cos(theta))**math.e`. 
Do NOT approximate as 2.7 or 3 -- use `math.e` exactly. Also consider math.pi~=3.14159 
if exponents near pi appear.

HOW TO READ THE DATA TABLE:
Each row shows both raw values and [log10 values in brackets].
To find power-law exponents: Deltalog10(measurement)/Deltalog10(param_X) ~= exponent for param_X.
When EMPIRICAL LOG-LOG SLOPES are shown below, you MUST set hypothesis to a CONCRETE quantitative 
form using free constants for each exponent (e.g. "C0 * mass1**C1 * mass2**C2 / distance**C3"). 
Use the log-log slopes as INITIAL GUESSES for those exponents -- mention them in your reasoning -- 
but keep the exponents as named free constants (C1, C2, ...) so the optimizer can refine them. 
Do NOT hardcode the numeric slope values directly into the expression. 
Do NOT leave hypothesis as "unknown" or "no data yet" when slope hints are present.

INVERSE RELATIONSHIPS -- CRITICAL:
The law may have NEGATIVE exponents or INVERSE relationships. If the EMPIRICAL LOG-LOG SLOPES 
section shows a negative slope for a parameter, the law likely INVERTS that parameter. 
For example, a slope of -2.5 means y ~ 1/param^2.5 -- put that parameter in the DENOMINATOR. 
Do not assume all parameters appear in the numerator. Always check the sign of every slope.

MULTI-HYPOTHESIS REQUIREMENT:
Return 2-5 alternatives in `alternate_hypotheses` that are structurally DISTINCT from your main `hypothesis`.
These will be used to select experiments that best DISCRIMINATE between candidates.

EQUATION FORMAT -- CRITICAL:
All hypothesis strings (both `hypothesis` and every entry in `alternate_hypotheses`) must be 
PURE PYTHON MATH EXPRESSIONS. The expression scorer will compile them directly with exec().
Rules:
  - Use EXACT oracle parameter names (given in PARAMETERS section).
  - Free constants: C0, C1, C2, alpha, beta, gamma, delta, omega, tau (ASCII names only).
  - ALL unknown numeric values -- including exponents, Km values, rate constants -- must be
    free constants (C0, C1, ...), NOT hardcoded numbers. The fitter will optimize them.
  - Powers: use ** not ^  (e.g. distance**2 not distance^2).
  - Natural log: use log() not ln().
  - Inverse trig: use asin/acos/atan not arcsin/arccos/arctan.
  - NO prose after the expression. No "where n is...", no "for some k", no parenthetical notes.
  - NO LHS assignment. Write only the right-hand side (e.g. C0*mass1*mass2/distance**2).
  - NO Unicode symbols (~ ~ ~= sqrt tau omega etc.). Use ASCII equivalents.
VALID:   "C0 * mass1 * mass2 / distance**2"
VALID:   "C0 * Enz * C_A**alpha / (C1**alpha + C_A**alpha)"        <- exponent alpha is free
VALID:   "C0 * Enz * C_A / (C1 + C_A) * C_I / (C2 + C_I)"         <- Km values C1, C2 are free
VALID:   "C0 * exp(-C1 * (1/T - 1/310.0)) * Enz * C_A / (C2 + C_A)"
INVALID: "C0 * C_A**1.3 * Enz**20.5 * T**37.1"   <- numeric exponents are WRONG, use C1,C2,C3
INVALID: "C0 * Enz * C_A / (0.5 + C_A)"           <- hardcoded 0.5 is WRONG, use C1
INVALID: "F = C*m^2 where C is a constant"
INVALID: "I_0 * cos(theta)^n (n to be determined)"
INVALID: "C0 ~ r^{-2}"

FORMAT: Respond using the required tool with the exact schema specified.

